GA-NIFS: The highly overdense system BR1202-0725 at z $\sim$ 4.7. A double AGN with fast outflows plus eight companion galaxies

Distant quasars (QSOs) in galaxy overdensities are considered key actors in the evolution of the early Universe. In this work, we studied the kinematic and physical properties of the BR1202-0725 system at z=4.7, one of the most overdense fields known in the early Universe, consisting of a QSO, a submillimeter galaxy (SMG), and three Lyman-$\alpha$ emitters. We used data from the JWST/NIRSpec Integral Field Unit (IFU) to analyze the rest-frame optical emission of each source in the system. We estimated a bolometric luminosity of log($L_{\rm bol}/$[erg/s]) = 47.2 $\pm$ 0.4 and a black hole mass of log($M_{\rm BH}/M_\odot$) = 10.1 $\pm$ 0.5 for the QSO, which are consistent with previous measurements obtained with ground-based observations. The NIRSpec spectra of the SMG revealed instead unexpected [OIII] and H$\alpha$+[NII] profiles. The overall [OIII] line profile is blue-shifted by more than 700 km/s relative to the systemic velocity of the galaxy. Additionally, both the [OIII] and H$\alpha$+[NII] lines show prominent broad (1300 km/s), blueshifted wings associated with outflowing ionized gas. The analysis of NIRSpec and X-ray observations indicates that the SMG likely hosts an accreting supermassive black hole as supported by the following results: (i) the excitation diagnostic diagram is consistent with ionization from an active galactic nucleus (AGN); (ii) the X-ray luminosity is higher than $10^{44}$ erg/s; and (iii) it hosts a fast outflow ($v_{\rm out}$ = 5000 km/s), comparable to those observed in luminous QSOs. Therefore, the QSO-SMG pair represents one of the highest-redshift double AGN to date, with a projected separation of 24 kpc. Finally, we investigated the environment of this system and found four new galaxies at the same redshift of the QSO and within a projected distance of 5 kpc from it. This overdense system includes at least ten galaxies in only 980 kpc$^2$.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

